Analysis of Dilation in Children and its Impact on Iris Recognition

The dilation of the pupil and it's variation between a mated pair of irides has been found to be an important factor in the performance of iris recognition systems. Studies on adult irides indicated significant impact of dilation on iris recognition performance at different ages. However, the results of adults may not necessarily translate to children. This study analyzes dilation as a factor of age and over time in children, from data collected from same 209 subjects in the age group of four to 11 years at enrollment, longitudinally over three years spaced by six months. The performance of iris recognition is also analyzed in presence of dilation variation.

==> README.txt <==

To make a sample IJCB 2020 paper, copy the contents of this directory
somewhere, and type

 latex ijcb2020_template

or 

 pdflatex ijcb2020_template

To build your submission, copy ijcb2020_template.tex to a new file with 
a more appropriate name, e.g. ijcb2020_my_paper.tex, and proceed. 



